Superresolution of Noisy Remotely Sensed Images Through Directional Representations

We develop an algorithm for single-image superresolution of remotely sensed data, based on the discrete shearlet transform. The shearlet transform extracts directional features of signals, and is known to provide near-optimally sparse representations for a broad class of images. This often leads to superior performance in edge detection and image representation when compared to isotropic frames. We justify the use of shearlets mathematically, before presenting a denoising single-image superresolution algorithm that combines the shearlet transform with sparse mixing estimators (SME). Our algorithm is compared with a variety of single-image superresolution methods, including wavelet SME superresolution. Our numerical results demonstrate competitive performance in terms of PSNR and SSIM.

==> IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2014/09/17
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 9/2014 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 12/2012 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 3/2007 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 1/2007 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 09/2005 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 11/2002 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 7/2002 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 7/2001 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 3/2001 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 1/2001 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 9/2000 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> IEEEtran/extras/font_install_how.txt <==



    *****  Mike Shell's Step-By-Step Guide to Manually  *****
    *****  Installing (Type 1 PostScript) Fonts Under   *****
    *****     LaTeX Using Adobe's Euro Font as an       *****
    *****            Illustrative Example               *****

Version 1.4
January 10, 2007

Copyright 2002-2007, by Michael Shell
                     http://www.michaelshell.org/
See:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/extras/
for the latest version of this document.

NOTE: This text file uses Unix line feed conventions. When (human)
reading this file on other platforms, you may have to use a text
editor that can handle lines terminated by the Unix line feed
character (0x0A).

*** Free to use and distribute if all credits are retained and the ***
*** document is unchanged. No warranty expressed or implied. User  ***
*** assumes all risk.                                              ***

Note: This guide is intended to be "hands on" and covers only a specific,
practical example. There are other, more formal and comprehensive guides
to installing fonts under LaTeX:

1. "The Font Installation Guide"
   by Philipp Lehman
   http://www.ctan.org/tex-archive/info/Type1fonts/fontinstallationguide/
   This is perhaps the best book ever written on the subject. Tutorial IV,
   "The Euro Currency Symbol" covers the euro symbol.

2. "Fonts and layouts", Chapter 8 of "A Beginner's Introduction to
   Typesetting with LaTeX" (Section 8.3.2 covers the installation of
   PostScript fonts) by Peter Flynn
   http://www.ctan.org/tex-archive/info/beginlatex/html/chapter8.html#instfonts

3. "fontinst - Font Installation Software for LaTeX"
   by Alan Jeffrey, Rowland McDonnell and Lars Hellstrom
   http://ctan.tug.org/tex-archive/fonts/utilities/fontinst/doc/

4. "The Simple Guide to Type 1 Fonts in LaTeX"
   by Matthew Amster-Burton
   http://www.mamster.net/tex/latex-fontfaq-amster-burton.pdf
   Although the author states that this guide has been superseded by
   Lehman's, it may still be of some value.

5. "The No BS Guide to teTeX Font Installation"
   by Donovan Rebbechi
   http://www.pegasus.rutgers.edu/~elflord/unix/latex/no-bs.html
   May be out of date today, but may still have some useful tips about the
   fontinst application.



Installing a euro font in LaTeX, although not always trivial, is a straight
forward task. Furthermore, it is an instructive exercise for learning how
to manually install fonts in LaTeX. Many other fonts are easier to install
as they do not require renaming, and/or have parts that have to be obtained
from multiple sources. So, if you can get a euro font going, you can
probably handle most other fonts you might want to install. Admittedly,
there are also those that are more difficult to install, especially if the
TeX metric and/or dvips map files have not already been created for them. 
The installation of such fonts is not covered by the information provided
here.

The four basic steps for manually installing a (type 1) font under LaTeX are:

1. Install the actual PostScript font (.pfb) files;
2. Install the .tfm metric files;
3. Install the .sty and .fd files to provide a LaTeX interface;
4. Update the map configuration files and LaTeX directory lookup (hash)
   tables.


The euro font has a number of issues that make it a tad more difficult
to install than most LaTeX fonts. The euro standards commission:
 
http://europa.eu.int/euro/

originally mandated that the official standard euro symbol should always be
rendered in the sans style even if the surrounding text uses a different
style. This requirement violated traditional typesetting conventions and
was later overturned. However, this policy did cause a rift as to what was
considered the "proper" thing to do.

Also, several different vendors/individuals have made their own versions of
the euro symbol using their interpretations of what it meant to have a
serf euro.

Furthermore, LaTeX is independent of the type of fonts used - it can use
bitmap (Type 3), PostScript (Type 1 and 1C) and even fonts of the future
that haven't even been thought of yet - LaTeX could care less what is used
to describe the glyph shapes, it only needs to know the height, depth, and
width of each glyph.

All of this results in the fact that there are several types of euro fonts
(and LaTeX packages) to choose from. So, I have to make a judgement call
as to what to recommend to use here. 

I assume that you want a Type 1 Postscript font as opposed to anything
bitmapped - this will help ensure the best quality rendering possible for a
given printer resolution. I will also assume here that the LaTeX system
you have does not already have any support for Type 1 euro glyphs, as is
often the case.

Adobe gives out a free set of PostScript Type 1 euro fonts.
See:

http://www.adobe.com/type/eurofont.html

However, Adobe does not allow its fonts to be bundled with other software
products. This is why the fonts cannot be already pre-loaded in the LaTeX
distributions and LaTeX users must manually obtain and install them.

[Note: Also worthy of consideration is Martin Vogel's marvosym package:
 http://www.ctan.org/tex-archive/fonts/psfonts/marvosym/
 which includes several euro symbols as well as other symbols such
 as astronomy, structural engineering, zodiac, and the "CE" symbol.
 The marvosym package is licensed under the GPL.]

This guide will focus on the use of the Adobe euro fonts. Now, you do not
have to register, but can get the needed Adobe euro font files directly
from:

Windows and Unix:
ftp://ftp.adobe.com/pub/adobe/type/win/all/
eurofont.exe
eurofont.txt

Mac:
ftp://ftp.adobe.com/pub/adobe/type/mac/all/
eurofont.sea.hqx
eurofont.txt

Note that the file eurofont.exe is actually a zip file that is self
extracting when run under Windows. Unix users can do a:
 
unzip eurofont.exe

to unpack it.



STEP #1 - INSTALL THE ACTUAL POSTSCRIPT FONT FILES

Now, the eurofont.txt will tell you that you need ATM - ignore this since
you are using LaTeX and will have to do a manual install of the font files.
You can install them into MS Windows using Adobe ATM, but even if you do,
you will still have to follow the instructions here.

The Adobe font files will have strange looking names. You are primarily
interested in the ones that end in PFB ("Printer Font Binary" - but 
"PostScript Font Binary" might be a better name). These contain the
PostScript code which describes what the glyphs look like. It is these
files (or portions of them) that get embedded into your PostScript or PDF
output files. The AFM (Adobe Font Metric) files describe the size of the
boxes each glyph takes up. The PFM files do the same thing, but are used
only by the MS Windows system. LaTeX does not use AFM or PFM files, but
rather uses TFM (TeX Font Metric) files. There is a program (afm2tfm) that
can convert AFM to TFM, but you don't need this as the TeX/LaTeX developers
have done this for you already. Some font conversion programs (e.g., ps2pk)
may require access to the AFM or PFM files. The INF files describe the
fonts to Windows - so you don't need them (but, if curious, you can find
the formal font names listed within them).

Now, rename the PFB files from the archive as follows:

_1______.PFB  ->  zpeurs.pfb
_1B_____.PFB  ->  zpeubs.pfb
_1I_____.PFB  ->  zpeuris.pfb
_1BI____.PFB  ->  zpeubis.pfb
_2______.PFB  ->  zpeurt.pfb
_2B_____.PFB  ->  zpeubt.pfb
_2I_____.PFB  ->  zpeurit.pfb
_2BI____.PFB  ->  zpeubit.pfb
_3______.PFB  ->  zpeur.pfb
_3B_____.PFB  ->  zpeub.pfb
_3I_____.PFB  ->  zpeuri.pfb
_3BI____.PFB  ->  zpeubi.pfb


The new names are, more or less, based on Karl Berry's scheme for TeX font
names. For more information on this topic, see Karl Berry's "Filenames
for TeX Fonts": http://www.ctan.org/tex-archive/info/fontname/fontname.pdf

Now, find your texmf directory where your LaTeX system is installed. I'll
call this directory "<texmf>". (You may wish to use the local tree
"<texmf-local>", or "localtexmf" under MiKTeX, instead so that your changes
will remain even after the system is upgraded.) Go to 
<texmf>/fonts/type1/adobe and make a directory called "eurofont". Copy all
the renamed .pfb files into <texmf>/fonts/type1/adobe/eurofont

[Note: Some PostScript font files come in ASCII, not binary. Such ".pfa"
 files would go in the same directory as their pfb equivalents. Any virtual
 font files ".vf" would go in the <texmf>/fonts/vf/ directory tree.]

You may also want to do the same with the AFM and PFM files so that certain
font conversion programs can access these as well. Put the renamed AFM and
PFM files in <texmf>/fonts/afm/adobe/eurofont and
<texmf>/fonts/pfm/adobe/eurofont, respectively.

Unix users will have to have super user privileges to make changes to the
<texmf> directory.



Now, LaTeX's configuration will have to be updated so that it knows about
the new Adobe euro fonts.


Of the several LaTeX packages that do this, I think that two are the best.
The most complete, and complex, is Rowland McDonnell's eurofont package:

http://www.ctan.org/tex-archive/macros/latex/contrib/eurofont/

This is an EXTREMELY comprehensive (and high quality) work. The user's
guide alone is over 60 pages. But, I'll show here how to install the
leaner, LaTeX euro package (this actually consists of two smaller LaTeX
packages "europs" and "eurosans"):

http://www.ctan.org/tex-archive/fonts/euro/

Download and unpack this euro package archive. The readme.txt tells what
to do. But, I'll repeat the steps here in my own words. I will show how
to do things manually rather than rely on any automated install scripts.

Some of these files (including the tfm and map files) may already be
installed in some LaTeX systems, you don't have to reinstall them if
that is the case.



STEP #2 - INSTALL THE TFM METRIC FILES

The tfm subdirectory (of the unpacked euro.tar.gz or euro.zip archive)
contains the tfm files for the Adobe fonts you just installed. These tfm
files need to be copied to: 
<texmf>/fonts/tfm/adobe/eurofont
make this /eurofont directory as needed.



STEP #3 - INSTALL THE .sty and .fd FILES TO PROVIDE A USER INTERFACE

OK, now at this point the LaTeX system has access to the PostScript
descriptions of the glyphs and their size metrics. Now, you need to provide
LaTeX with set of names that the euro glyphs will be called by.

In the latex subdirectory of the archive there will be two packages: europs
and eurosans. eurosans restricts it's use to the sans euro because many
people who are knowledgeable in the typographic field feel that the sans
euro better matches with most fonts, including many popular serif ones such
as Times. eurosans also allows the user to specify an arbitrary scaling
factor so that the size of the euro can be adjusted (if needed) to more
closely match that of the surrounding text. The europs package allows you
to decide if you want a serif euro. It is easy enough to install them both.


Now, in your <texmf>/tex/latex directory, make a directory called
"euro" i.e., <texmf>/tex/latex/euro.

Copy the eurosans.sty file into <texmf>/tex/latex/euro.

Now, in the europs package will have a europs.dtx and a europs.ins file.
Run latex on the europs.ins (e.g., latex europs.ins) to make the europs.sty
and the uzpeu.fd, uzpeus.fd, uzpeut.fd files. Copy these four files into
your <texmf>/tex/latex/euro directory just like you did with eurosans.sty.



STEP #4 - UPDATE THE DVIPS/PDFTEX/YAP/XDVI CONFIGURATION FILES

OK, now LaTeX understands how to use these new fonts and users have LaTeX
commands that refer to them. 

The next step is to also inform dvips, pdfTeX, Yap, and/or xdvi, etc.,
so that you can make and view documents with the euro symbol.

The file you need is "zpeu.map" which is found in the dvips subdirectory of
the archive. There is also a "zpeu-origname.map" which will allow the use
of the original Adobe names (e.g., "_1______.PFB"), but it is best to change
the names, as mentioned previously, to follow the LaTeX convention (so as to
improve clarity and avoid future name clashes).


Font map handling has been changed to use an updmap utility in conjunction
with an updmap.cfg configuration file for the newer (teTeX 2.0, MiKTeX 2.4
and later) LaTeX systems. Use one of the appropriate subsections below
depending on your system:


-- For Systems Older Than teTeX 2.0 or MiKTeX 2.4 --
Copy zpeu.map to your <texmf>/dvips/config directory. Now, in your
<texmf>/dvips/config directory, edit your config.ps file (with a text editor)
and add the following line (somewhere after the "p psfonts.map" line - there
will be a bunch of other "p +" lines in this area):

p +zpeu.map

Save the changes to config.ps.

For pdfTeX (and pdfLaTeX), the line:

map +zpeu.map

should be added to the pdftex.cfg file in the <texmf>/pdftex/config
directory (there is no need to make another copy of the zpeu.map file as
pdfTeX will know to look for it in dvips' config directory).

MiKTeX users will also want to add to the line:

p +zpeu.map

to the <texmf>\miktex\config\config.makepk file so that Yap can find the
font if it does not already look at dvips' config.ps file.

MiKTeX users may also want to add the lines contained in the zpeu.map to
<texmf>\miktex\dvips\ps2pk\ps2pk.map for other applications that may need
it.

MetaPost users may want to add the lines contained in the zpeu.map file to
the <texmf>/dvips/config/psfonts.map file as that is what MetaPost relies
on. 

Older versions of xdvi that rely on gsftopk (to convert Type 1 fonts to
bitmap form) may also require the psfonts.map file to be updated. Newer
versions of (the Kpathsea enabled version "xdvi-k") xdvi are able to render
Type 1 fonts directly from the .pfb files. See Stefan Ulrich's xdvi-k site
on Sourceforge for details:
http://xdvi.sourceforge.net/

Note that versions of dvips prior to V5.83 have a bug with partial font
downloading that may cause a dvips error when using some types of fonts,
like the euro packages. (The error messages can be like: "File <xxx.pfb>
ended before all chars have been found" or "xx Subr not found", etc.)
If you encounter this, the workaround is to update dvips or use the
-j0 option:

dvips -j0 -o myfile.ps myfile

Thanks to Dan Luecking for posting much information about map file
configuration.

OK, now all the files are in place. Most TeX systems (teTeX Unix and MiKTeX
Windows) need to be told to rescan their directories in order to add the
names of all the newly added files to the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX it is "initexmf -u" to refresh the filename database and then
"initexmf --mkpsres --search" to rebuild the PostScript resource database.
The MiKTeX Options application has a "Refresh Now" button which does the
same thing.

These are the same commands that you run after you add any package to
LaTeX's directories. Run this application/command.



-- For teTeX 2.0, MiKTeX 2.4 and Newer Systems --
Copy zpeu.map to your <texmf>/fonts/map/dvips/misc directory. Edit the
<texmf>/web2c/updmap.cfg file with a text editor and add the line:

Map zpeu.map

Now, you will have to refresh the directory lookup (hash) tables so
that the LaTeX system can see the new zpeu.map file in the lookup cache.

In teTeX (and fpTeX), the command to run is "texhash" or "mktexlsr".

In MiKTeX use "initexmf -u" to refresh the filename database. The
MiKTeX Options application has a "Refresh Now" button which does the
same thing.

Now, for teTeX 2.0 and MiKTeX systems, run the "updmap" command to update
the map file configuration. For teTeX 3.0 and later, the command you will
likely want to run is "updmap-sys" which updates the map files system-wide
(as "updmap" does in teTeX 2.0). (Under teTeX 3.0 and later, "updmap" updates
the map file settings only for the current user.)



HOW TO USE THE EURO GLYPHS

Now, you can use the euro packages.

To use eurosans.sty, just:

\usepackage{eurosans}

and then \euro will produce the euro symbol that will be in sans. The other
attributes (series, shape) will vary with that of the surrounding font.


To use europs.sty, do a 

\usepackage{europs}

then 

\EUR will produce a euro symbol that varies with the current font family
(serif, sans, or mono).
\EURofc will produce an "official" (old commission policy) euro symbol
that is always in sans. There is also:

\EURhv  (Euro-Sans)
\EURtm  (Euro-Serif)
\EURcr  (Euro-Mono)



That was easy right? Enjoy! ;)


 Mike Shell

***********************************


==> IEEEtran/tools/IEEEtrantools_doc.txt <==

IEEEtrantools_doc.txt 2014/09/17 version 1.4
(Version 1.4 is based on the commands of version 1.8a of IEEEtran.cls)
This document is the user guide for the IEEEtrantools.sty package.

The IEEEtrantools.sty package provides several popular and unique
commands from the IEEEtran.cls class (version 1.8a) file.

IEEEtrantools.sty should not be used with IEEEtran.cls.

For helpful tips, answers to frequently asked questions and other support,
visit the IEEEtrantools support page at my website:

http://www.michaelshell.org/tex/ieeetran/tools/

The latest version and documentation of IEEEtrantools can be obtained at:
http://mirror.ctan.org/macros/latex/contrib/IEEEtran/

Copyright (c) 2002-2014 by Michael Shell
                        See
                        http://www.michaelshell.org/
                        for current contact information.

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtrantools.sty, IEEEtrantools_doc.txt, changelog.txt
*************************************************************************


Available package options e.g., \usepackage[redeflists]{IEEEtrantools}

 redeflists
    Causes IEEEtrantools to redefine the standard LaTeX itemize,
    enumerate and description (IED) lists to their IEEE versions.
    The default behavior is to retain the standard definitions
    of itemize, enumerate and description. The IEEEtran versions are
    always available as IEEEitemize, IEEEenumerate and IEEEdescription
    and the original LaTeX versions are always available as LaTeXitemize,
    LaTeXenumerate and LaTeXdescription.

**********************************************************************

The IEEEtrantools.sty package provides several commands from IEEEtran.cls
so that they can be used under other LaTeX classes. This guide covers only
the differences in the use (or undocumented uses) of the commands from
those provided by IEEEtran.cls. For complete documentation on these
commands, see the relevant sections in the IEEEtran_HOWTO manual which
is available at
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/

IEEEtrantools.sty provides \IEEEPARstart; the \bstctlcite command for the
control entry types of IEEEtran.bst V1.00 and later; the IEEE IED list
environments; and the complete IEEEeqnarray family, including the
IEEEeqnarray support commands, the IEEEproof environment and 
\IEEEauthorrefmark.

Please note that, as a package file, IEEEtrantools.sty will not attempt
to alter document formatting (other than if the IDE lists are redefined
if the redeflists option is invoked) as controlled by the class file.
Therefore, there may be spacing/layout differences between the results
of the same IEEEtran commands under IEEEtran.cls and the user's class
file as different fonts, default values for the various length commands,
etc., are used than under IEEEtran.cls.





*** \IEEEPARstart ***

\IEEEPARstart{}{} is used to provide a large initial "drop cap" letter(s) as
well as to capitialize the remaining letters of the first word of a chapter
or section (if placed within the second argument). e.g.,
\IEEEPARstart{O}{nce}

Unlike IEEEtran.cls, IEEEtrantools.sty provides the user with a way to
control the various parameters of the \IEEEPARstart letters (in IEEEtran.cls
these parameters are prefixed with a \@, e.g., \@IEEEPARstartDROPLINES
to discourage casual or accidental alteration).

Below is how the user can alter them (after the IEEEtrantools.sty package
is loaded). Default values are shown. IEEEtrantools will not override
any previous definitions of these parameters if they already exist when
the package is loaded.


% The number of lines that are indented to clear the drop cap letter.
% You may need to increase this beyond 1 + \IEEEPARstartDROPDEPTH if
% you are using lowercase letters with descenders.
\renewcommand{\IEEEPARstartDROPLINES}{2}

% The minimum number of lines left on a page to allow an \IEEEPARstart.
% Does not take into consideration glue shrink, so it tends to be overly
% cautious.
\renewcommand{\IEEEPARstartMINPAGELINES}{2}

% The height of the drop cap (*above* the baseline), is adjusted to match
% the height of this text in the current font (when \IEEEPARstart is called).
% Use a strut if you want a height not based on that of the main text font.
\renewcommand{\IEEEPARstartHEIGHTTEXT}{T}

% The depth the letter is lowered below the baseline. The height (and size)
% of the letter is determined by the sum of this value and the height of
% \IEEEPARstartHEIGHTTEXT in the current font. It is a good idea to set this
% value in terms of the baselineskip so that it can respond to changes
% therein.
\renewcommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}

% The font the drop cap will be rendered in. The argument is a command that
% can take zero or one argument.
\renewcommand{\IEEEPARstartFONTSTYLE}{\bfseries}

% Any additional, non-font related commands needed to modify the drop cap
% letter, can take zero or one argument.
\renewcommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}

% The font that will be used to render the rest of the word (second argument
% to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDFONTSTYLE}{\relax}

% Any additional, non-font related commands needed to modify the rest of the
% word (second argument to \IEEEPARstart), can take zero or one argument.
\renewcommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}

% The horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (i.e., ex, em, etc.) will be referenced to
% the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartSEP}{0.15em}

% The Horizontal offset applied to the left of the drop cap. The drop cap
% can be shifted left (negative) or right (positive) using this parameter.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called.
\renewcommand{\IEEEPARstartHOFFSET}{0em}

For \IEEEPARstartSEP and \IEEEPARstartHOFFSET, you can also reference the
length variable, \IEEEPARstartletwidth, which will be set to the width of
the drop drop before it is rendered. e.g.,
\renewcommand{\IEEEPARstartHOFFSET}{-0.5\IEEEPARstartletwidth}
will cause the drop cap to be shifted leftward by half its width.

% Italic correction command applied at the end of the drop cap when
% evaluating its width. Without this, italic or slanted drop cap letters will
% "crash into" the main text because their full true width is not taken into
% consideration.
\renewcommand{\IEEEPARstartITLCORRECT}{\/}





*** \bstctlcite ***

\bstctlcite{} is used to issue a citation for a special IEEEtran.bst BibTeX
style control entry which can control various operating parameters of the
IEEEtran.bst file (V1.00 and later):

\bstctlcite{IEEEexample:BSTcontrol}

V1.2 and later of IEEEtrantools.sty provides for an optional argument so
that different auxiliary file specifiers may be used in documents with
multiple bibliographies:

\bstctlcite[@auxoutsec]{IEEEexample:BSTcontrol}

See the IEEEtran.bst documentation for details:
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex
http://www.michaelshell.org/tex/ieeetran/bibtex/

\bstctlcite operates silently and will not alter the citation numbers or
place a citation entry into the main text or bibliography (when used with
IEEEtran.bst). It should not be used with .bst files that do not provide
support for these special BST control entries.

See the IEEEtran.bst BibTeX style documentation for details.
http://www.michaelshell.org/tex/ieeetran/bibtex/
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/bibtex





*** itemize, enumerate and description (IED) lists ***

IEEEtrantools provides the IEEEitemize, IEEEenumerate and IEEEdescription
list environments that offer enhanced controls and make it much easier to
create such lists when the main text is "block indented" from the 
labels (IEEE style).

By default, the LaTeX IED list environments are not overridden with the
IEEE IED versions. To force this, load IEEEtrantools.sty with the
"redeflists" option:

\usepackage[redeflists]{IEEEtrantools}

In any event, the IEEE IED list environments are available as IEEEitemize,
IEEEenumerate, and IEEEdescription. The IEEE IED lists depend on the LaTeX
low-level list environment, so class files that redefine it may also alter
the IEEE IED list formatting. The original LaTeX IED environments (as
provided by the LaTeX kernel and class file) are always retained as
LaTeXitemize, LaTeXenumerate and LaTeXdescription.

Beware that the default enumerate label width will not be correct if
the class file is not using normalfont "9)" style labeled enumerated lists.

The support commands for the IEEE IED list environments (\IEEEsetlabelwidth,
\IEEEusemathlabelsep, \IEEEiedlabeljustifyl, etc.) are also provided.

See the section on lists in the IEEEtran_HOWTO manual for full details
on the IEEE style lists.
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/



*** The IEEEeqnarray family ***

Please note that IEEEtrantools provides and sets the length variable
\IEEEnormaljot. At the \begin{document}, \IEEEnormaljot will be set to
the current value of \jot. If the user later alters the document's
nominal \jot, the value of \IEEEnormaljot should be revised as well.

The support commands for the IEEEeqnarray commands (\IEEEstrut, 
\IEEEeqnarrayvrule, \IEEEvisiblestrutstrue, etc.) are also provided.

For more information on the use of the IEEEeqnarray family of commands,
the following sources of information are recommended:

 1. The IEEEtran HOWTO manual (IEEEeqnarray is covered in the Appendices):
    http://mirror.ctan.org/macros/latex/contrib/IEEEtran/

 2. Stefan M. Moser's "How to Typeset Equations in LaTeX"
    http://moser.cm.nctu.edu.tw/manuals.html#eqlatex

 3. Tobias Oetiker's "The Not So Short Introduction to LaTeX2e"
    http://www.ctan.org/tex-archive/info/lshort/




*** The IEEEproof environment ***

IEEEtrantools provides the IEEEtran IEEEproof environment as well as
several undocumented IEEEtran IEEEproof commands that are useful for
non-IEEE related work:

  1. \IEEEQEDoff, when issued within an IEEEproof, turns off the 
     automatic generation of the \IEEEQED symbol at the end of
     the proof.

  2. \IEEEQEDhere emits an \IEEEQED symbol at the place it is executed
     and turns off the \IEEEQED symbol at the end of the proof. This
     can be useful when using IEEEeqnarray within IEEEproof
     \begin{IEEEproof}
       \begin{IEEEeqnarray*}{c+x*}
        x=1. & \IEEEQEDhere
       \end{IEEEeqnarray*}
     \end{IEEEproof}
     % Thanks to Stefan M. Moser for this example.

  3. \IEEEQEDhereeqn is somewhat similar to the AMS \qedhere and
     is for use with the standard equation environment within
     IEEEproof:
     \begin{IEEEproof}
       \begin{equation*}
        x=1. \IEEEQEDhereeqn
       \end{equation*}
     \end{IEEEproof}
     Note that \IEEEQEDhereeqn will put the QED symbol in front
     of an equation number if it exists.

  4. \IEEEproofindentspace allows users to change the indention
     of the proof environment from its IEEEtran default of 2\parindent:
     
     \renewcommand{\IEEEproofindentspace}{1\parindent}
     
     Place the above redefinition before any IEEEproof environments it is
     to affect.




*** \IEEEauthorrefmark{} ***

The \IEEEauthorrefmark{} simply takes a number as an argument and generates
a corresponding superscript symbol. Used in IEEEtran.cls to link author
names to their affiliations:

   Michael Shell\IEEEauthorrefmark{2}



%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtrantools_doc.txt  %%%%%%%%%%%%%%%%%%
% That's all folks!



==> IEEEtran/tools/changelog.txt <==


 Changelog history of the IEEEtrantools.sty LaTeX package.
 2014/09/17
 by Michael Shell (MDS)
 http://www.michaelshell.org/



2014/09/17 V1.4 (V1.8a of IEEEtran.cls) changes:

 1) Internal code improvements for command argument processing and
    support for future features.


*******
12/2012 V1.3 (V1.8 of IEEEtran.cls) changes:

 1) No longer redefines the standard LaTeX itemize, enumerate and 
    description (IED) lists by default. (e.g., the older package option
    "retainorgcmds" is now the default behavior.) A new package option,
    "redeflists", can be invoked to redefine the standard IED list
    environments to their IEEE versions. IEEEitemize, IEEEenumerate and
    IEEEdescription remain available in any case. The redeflists option
    may not be compatible with other packages that alter the standard
    IED list environments.

 2) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.

 3) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 4) Now provides the IEEEproof environment, as well as the
    \IEEEQEDhere, \IEEEQEDhereeqn and \IEEEQEDoff commands.
    Also, \IEEEproofindentspace allows users to change the
    IEEEproof indentation via \renewcommand.
    Thanks to Mark D. Butala, Hennadiy Leontyev and Stefan M. Moser
    for suggesting this. Special thanks to Stefan M. Moser for beta
    testing and additional suggestions which improved IEEEproof.

 5) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 6) Added \IEEEauthorrefmark.

 7) Removed support for legacy IED list commands.
    IEEEtrantools no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 1/2007 V1.2 (V1.7 of IEEEtran.cls) changes:

 1) Several commands and environments have depreciated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow
    use of the obsolete forms, but with an warning message to the
    console during compilation:
    \IEEEPARstart
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep
 
 2) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 3) \normalsizebaselineskip no longer provided.

 4) New \IEEEPARstart controls:
    \IEEEPARstartHEIGHTTEXT, \IEEEPARstartFONTSTYLE, \IEEEPARstartCAPSTYLE,
    \IEEEPARstartWORDFONTSTYLE, \IEEEPARstartWORDCAPSTYLE,
    \IEEEPARstartHOFFSET, \IEEEPARstartITLCORRECT
    and the (output) length \IEEEPARstartletwidth.

 5) Provide for an optional argument to \bstctlcite to provide a way to
    specify a different aux file.


*******
 11/2002 V1.1 (V1.6b of IEEEtran.cls) changes:
 
 1) In addition to the IEEE IED lists, the original LaTeX IED style list
    environments are now preserved as LaTeXitemize, LaTeXenumerate, and
    LaTeXdescription. Also, users can now redefine \makelabel within
    IEEE IED list controls. There may be some use for these in specialized
    applications. Thanks to Eli Barzilay for suggesting this feature.


*******


